On Quantifiers for Quantitative Reasoning

We explore a kind of first-order predicate logic with intended semantics in the reals. Compared to other approaches in the literature, we work predominantly in the multiplicative reals $[0,\infty]$, showing they support three generations of connectives, that we call non-linear, linear additive, and linear multiplicative. Means and harmonic means emerge as natural candidates for bounded existential and universal quantifiers, and in fact we see they behave as expected in relation to the other logical connectives. We explain this fact through the well-known fact that min/max and arithmetic mean/harmonic mean sit at opposite ends of a spectrum, that of p-means. We give syntax and semantics for this quantitative predicate logic, and as example applications, we show how softmax is the quantitative semantics of argmax, and R\'enyi entropy/Hill numbers are additive/multiplicative semantics of the same formula. Indeed, the additive reals also fit into the story by exploiting the Napierian duality $-\log \dashv 1/\exp$, which highlights a formal distinction between 'additive' and 'multiplicative' quantities. Finally, we describe two attempts at a categorical semantics via enriched hyperdoctrines. We discuss why hyperdoctrines are in fact probably inadequate for this kind of logic.

==> sample.csv <==
p	harmonic_p_mean	harmonic_p_sum	p_mean	p_sum	max	min
1	1.44646101	0.04987796586	1.50483067	43.64008943	1.99473997	1.005261056
2	1.417108056	0.2631503597	1.532720455	8.253952251	1.99473997	1.005261056
3	1.38848658	0.4519346991	1.55920336	4.790366716	1.99473997	1.005261056
4	1.361174601	0.586562558	1.58405349	3.675947855	1.99473997	1.005261056
5	1.335617846	0.6810870356	1.60717097	3.151676829	1.99473997	1.005261056
6	1.31209448	0.7485694668	1.628550355	2.854527236	1.99473997	1.005261056
7	1.290718587	0.7978432303	1.648249131	2.66647094	1.99473997	1.005261056
8	1.271470577	0.8346541652	1.666362027	2.538452903	1.99473997	1.005261056
9	1.254238185	0.8627626825	1.68300252	2.446658934	1.99473997	1.005261056
10	1.238855354	0.8846689858	1.698290622	2.378218818	1.99473997	1.005261056
11	1.225132695	0.9020650515	1.712345376	2.32560867	1.99473997	1.005261056
12	1.212878225	0.9161164879	1.725280532	2.284158421	1.99473997	1.005261056
13	1.201909821	0.9276405617	1.73720227	2.250829206	1.99473997	1.005261056
14	1.192061607	0.9372203303	1.748208188	2.223566641	1.99473997	1.005261056
15	1.18318639	0.9452789033	1.758387062	2.200937345	1.99473997	1.005261056
16	1.175155734	0.9521284651	1.767819049	2.181914278	1.99473997	1.005261056
17	1.167858764	0.9580030961	1.776576149	2.165744593	1.99473997	1.005261056
18	1.161200395	0.9630810588	1.784722803	2.151865416	1.99473997	1.005261056
19	1.155099381	0.9675001379	1.792316551	2.139848522	1.99473997	1.005261056
20	1.149486424	0.971368345	1.799408697	2.129363057	1.99473997	1.005261056
21	1.144302423	0.9747714883	1.806044951	2.120149839	1.99473997	1.005261056
22	1.139496936	0.9777785943	1.812266046	2.112003288	1.99473997	1.005261056
23	1.135026838	0.9804458417	1.818108294	2.104758489	1.99473997	1.005261056
24	1.130855182	0.9828194499	1.823604099	2.09828178	1.99473997	1.005261056
25	1.12695023	0.9849378257	1.828782415	2.092463817	1.99473997	1.005261056
26	1.123284636	0.9868331771	1.833669155	2.087214372	1.99473997	1.005261056
27	1.119834766	0.9885327395	1.838287556	2.082458408	1.99473997	1.005261056
28	1.11658012	0.9900597188	1.842658492	2.078133067	1.99473997	1.005261056
29	1.113502856	0.9914340224	1.846800754	2.07418534	1.99473997	1.005261056
30	1.110587387	0.9926728341	1.850731301	2.070570252	1.99473997	1.005261056

